An XMM-Newton Study of Six Narrow-Line Seyfert 1 Galaxies at z = 0.35--0.92

We report a detailed analysis of the XMM-Newton spectra of six Narrow-Line Seyfert 1 (NLS1) galaxies at redshift z = 0.35--0.92. Compared with the NLS1s at lower redshift in the previously most-studied sample, these NLS1s have larger black hole (BH) masses ($\log\,M_\text{BH}>7.5$) with similar or even lower Eddington ratios. Our extended XMM-Newton sample of NLS1s shows strong soft X-ray excess emission below 2 keV. The quantified soft excess strength does not show an obvious discrepancy from previous studies of the lower-redshift NLS1s. The systematic effect in the measurement of the Eddington ratio mainly lies in the bolometric correction factor. We also tentatively fit the spectra assuming two more physical models for the soft excess: warm Comptonization and relativistic reflection from the inner accretion disk. In the first scenario, we confirm the ubiquity of a warm and optically thick corona. The behavior of a single source can be better explained by relativistic reflection, although we cannot distinguish which model is a more favorable explanation for the soft excess based on the best-fit statistics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
